Essentials for Class Incremental Learning

Contemporary neural networks are limited in their ability to learn from evolving streams of training data. When trained sequentially on new or evolving tasks, their accuracy drops sharply, making them unsuitable for many real-world applications. In this work, we shed light on the causes of this well-known yet unsolved phenomenon - often referred to as catastrophic forgetting - in a class-incremental setup. We show that a combination of simple components and a loss that balances intra-task and inter-task learning can already resolve forgetting to the same extent as more complex measures proposed in literature. Moreover, we identify poor quality of the learned representation as another reason for catastrophic forgetting in class-IL. We show that performance is correlated with secondary class information (dark knowledge) learned by the model and it can be improved by an appropriate regularizer. With these lessons learned, class-incremental learning results on CIFAR-100 and ImageNet improve over the state-of-the-art by a large margin, while keeping the approach simple.

==> graphs/overfit/avg_acc.txt <==

epoch no_dist dist error
100 59.45333333 65.42 0.05773502692
200 58.89333333 65.05 0.1113552873
300 58.64666667 64.72 0.01732050808
400 58.46   64.3 0.1616580754
500 57.95  63.92 0.09609023537



==> graphs/overfit/test_loss.txt <==
epoch loss
1 3.167779121398926
2 2.8355681991577146
3 2.9757566165924074
4 2.4893861865997313
5 2.4052742671966554
6 2.009111313819885
7 1.7878546929359436
8 1.824755928516388
9 1.707923891544342
10 2.0147354793548584
11 2.083559761047363
12 1.9559625816345214
13 1.7041303634643554
14 1.5581114411354064
15 1.488018503189087
16 1.5241568446159364
17 1.7269133400917054
18 1.692163166999817
19 1.3504160809516907
20 1.4957452154159545
21 1.4287400007247926
22 1.7774722719192504
23 1.5895804238319398
24 1.4729828214645386
25 1.4724916648864745
26 1.5385154485702515
27 1.6166577124595642
28 1.4570076656341553
29 2.088514323234558
30 1.6117482590675354
31 1.7595356941223144
32 1.66036598443985
33 1.5689472508430482
34 1.3560197377204894
35 1.3865488219261168
36 2.201358931064606
37 1.5040219354629516
38 1.4368463563919067
39 1.4870790863037109
40 1.3768866741657257
41 1.7701251888275147
42 1.4800115036964416
43 1.4106588935852051
44 1.3902977681159974
45 1.4348001027107238
46 1.3955147194862365
47 1.3036331343650818
48 1.4437459421157837
49 1.4103744721412659
50 1.5371572017669677
51 1.331040802001953
52 1.6089963245391845
53 1.330826098918915
54 1.6499953699111938
55 1.661303198337555
56 1.3882167398929597
57 1.5537226390838623
58 1.5122128987312318
59 1.8633690571784973
60 1.3664308428764342
61 0.8437672686576844
62 0.8129457151889801
63 0.8180627536773681
64 0.806138995885849
65 0.8065236014127731
66 0.8119377160072326
67 0.8061766791343689
68 0.8313464987277984
69 0.8291580605506897
70 0.8221747153997421
71 0.8436026000976562
72 0.8704364776611329
73 0.8664130234718322
74 0.8796837604045868
75 0.8799920678138733
76 0.8964034819602966
77 0.8912613475322724
78 0.8887270784378052
79 0.8980523276329041
80 0.929059829711914
81 0.9308112376928329
82 0.942799082994461
83 0.9575011193752289
84 0.9333937740325928
85 0.9433164882659912
86 0.9910171163082123
87 0.9814446806907654
88 0.9619368374347687
89 0.9714226925373077
90 0.9294978177547455
91 0.848660489320755
92 0.8482189095020294
93 0.8553814649581909
94 0.8584831655025482
95 0.8658557343482971
96 0.8673588812351227
97 0.8680506622791291
98 0.8674450719356537
99 0.8711650240421295
100 0.8772980868816376
101 0.8798785734176636
102 0.8837952959537506
103 0.8810187315940857
104 0.8828989255428314
105 0.8909493005275726
106 0.8921066188812256
107 0.8908721792697907
108 0.9000034165382386
109 0.8977219760417938
110 0.8940561854839325
111 0.9052212584018707
112 0.9003910493850708
113 0.899015007019043
114 0.9059957659244537
115 0.9051377511024475
116 0.9105222129821777
117 0.90964311003685
118 0.9109647023677826
119 0.9111588788032532
120 0.9131980609893798
121 0.9133724665641785
122 0.9188992393016815
123 0.9230439233779907
124 0.92485808968544
125 0.9227976393699646
126 0.9264073896408082
127 0.927385082244873
128 0.9234031248092651
129 0.92977867603302
130 0.9300383639335632
131 0.9311611020565033
132 0.9312974214553833
133 0.9348372089862823
134 0.9351617109775543
135 0.9365568637847901
136 0.9323545157909393
137 0.9427572500705719
138 0.9330175113677979
139 0.935502405166626
140 0.9396123325824738
141 0.940310788154602
142 0.9538226175308228
143 0.9469844448566437
144 0.9548087990283967
145 0.9551988232135773
146 0.9575026571750641
147 0.9563228631019592
148 0.958914155960083
149 0.9731962013244629
150 0.9601407790184021
151 0.9572792410850525
152 0.9570036649703979
153 0.961592993736267
154 0.957660596370697
155 0.9647678518295288
156 0.9599694883823395
157 0.9650906848907471
158 0.9602201330661774
159 0.9690163660049439
160 0.9692538237571716
161 0.9662151741981506
162 0.9668179273605346
163 0.9743055200576782
164 0.9805295205116272
165 0.9743660485744476
166 0.9798210000991822
167 0.9767528152465821
168 0.97890434384346
169 0.9783008766174316
170 0.970761284828186
171 0.9856988763809205
172 0.9874245643615722
173 0.984068500995636
174 0.9848398208618164
175 0.9858887016773223
176 0.9872698092460632
177 0.9921016252040863
178 0.9972577214241027
179 0.9921540820598602
180 0.9864944612979889
181 0.9948402893543243
182 0.989939171075821
183 0.9931595468521118
184 0.9846073901653289
185 0.9948147737979889
186 1.005077875852585
187 1.0000627446174621
188 0.9915136849880218
189 0.995081148147583
190 0.9941416299343109
191 1.0017146217823027
192 1.0051451683044434
193 1.0048587322235107
194 0.9965347790718079
195 1.0061790609359742
196 1.0064221680164338
197 1.0046219658851623
198 1.0047684442996978
199 1.0007411277294158
200 1.0041210162639618
201 1.000276995897293
202 1.0086804151535034
203 1.0058926725387574
204 1.0050100421905517
205 1.0067247593402862
206 1.0097670757770538
207 1.005795134305954
208 0.999453786611557
209 1.0069249486923217
210 1.0112548172473907
211 1.0095308411121369
212 1.006148111820221
213 1.0101615118980407
214 1.0132187843322753
215 1.00870187997818
216 1.0150263381004334
217 1.0122562837600708
218 1.0204847395420074
219 1.0142018187046051
220 1.014453147649765
221 1.0133858740329742
222 1.0231026029586792
223 1.021471960544586
224 1.0236111676692963
225 1.0208663952350616
226 1.0237753474712372
227 1.0202527236938477
228 1.0186861896514892
229 1.0161187207698823
230 1.017343108654022
231 1.021427161693573
232 1.0198053085803986
233 1.027941143512726
234 1.0233737432956695
235 1.025615499019623
236 1.0217583763599396
237 1.0210848152637482
238 1.027387318611145
239 1.024210158586502
240 1.0176268744468688
241 1.024227283000946
242 1.0185659229755402
243 1.0322360825538635
244 1.0337655246257782
245 1.0265836441516876
246 1.0262755095958709
247 1.0348088085651397
248 1.026546276807785
249 1.0252660083770753
250 1.0284481024742127
251 1.029274492263794
252 1.0310548841953278
253 1.0346345067024232
254 1.0392784893512725
255 1.033957234621048
256 1.035016928911209
257 1.029180656671524
258 1.0328146040439605
259 1.0371108996868132
260 1.0323226606845857
261 1.0318225860595702
262 1.039382539987564
263 1.0371544802188872
264 1.0381710839271545
265 1.0399423658847808
266 1.0395742857456207
267 1.0318195605278015
268 1.033970445394516
269 1.0337564444541931
270 1.0456760621070862
271 1.0395435583591461
272 1.034570838212967
273 1.040339082479477
274 1.0390640914440155
275 1.0495459723472595
276 1.054674813747406
277 1.057718472480774
278 1.0563358449935913
279 1.0503052437305451
280 1.044351682662964
281 1.0458449816703796
282 1.0506041586399077
283 1.0492785727977754
284 1.0474204587936402
285 1.051130462884903
286 1.0434764850139617
287 1.0498718535900116
288 1.0514101350307465
289 1.0473715734481812
290 1.0538667905330659
291 1.046442894935608
292 1.040396202802658
293 1.0488090658187865
294 1.048797789812088
295 1.0477731025218964
296 1.0572663462162017
297 1.04973424077034
298 1.0513562417030335
299 1.0581072521209718
300 1.0515588223934174
301 1.056830449104309
302 1.0600087177753448
303 1.06306449174881
304 1.0604095005989074
305 1.0594027066230773
306 1.0782865333557128
307 1.0609855771064758
308 1.0573816740512847
309 1.060173100233078
310 1.0602278757095336
311 1.0524854826927186
312 1.063926362991333
313 1.0606657350063324
314 1.0611078822612763
315 1.0577003180980682
316 1.0543820452690125
317 1.058671818971634
318 1.0677766811847687
319 1.0749772310256958
320 1.0603778207302093
321 1.0635570168495179
322 1.070886560678482
323 1.0637531399726867
324 1.0688647377490996
325 1.0735952818393708
326 1.064079874753952
327 1.06549870967865
328 1.0619568026065827
329 1.0636120295524598
330 1.073802696466446
331 1.0695660722255707
332 1.073473917245865
333 1.06630335688591
334 1.0784903216361998
335 1.0765264666080474
336 1.073882110118866
337 1.0849128246307373
338 1.0910215771198273
339 1.079329344034195
340 1.084602427482605
341 1.0870172595977783
342 1.0879681742191314
343 1.0724331891536714
344 1.0792993903160095
345 1.0716846215724944
346 1.0736287903785706
347 1.0793608331680298
348 1.0750832402706145
349 1.0716903281211854
350 1.0749609208106994
351 1.0768701457977294
352 1.0656606650352478
353 1.0742251348495484
354 1.0906968080997468
355 1.0778746604919434
356 1.075882830619812
357 1.0764869773387908
358 1.078657890558243
359 1.0869543027877808
360 1.0829541170597077
361 1.0759539651870726
362 1.080722645521164
363 1.074838787317276
364 1.0801949179172516
365 1.0773391473293303
366 1.0852150177955628
367 1.079022467136383
368 1.0900828099250794
369 1.0778025710582733
370 1.0888176810741426
371 1.088084213733673
372 1.077407217025757
373 1.0839070987701416
374 1.0812433445453644
375 1.0859472310543061
376 1.0817652904987336
377 1.0884400165081025
378 1.0776073324680329
379 1.0857379984855653
380 1.0950684797763826
381 1.0954911494255066
382 1.0841636264324188
383 1.087371723651886
384 1.086074230670929
385 1.0806414222717284
386 1.0880906283855438
387 1.096574922800064
388 1.0872573137283326
389 1.096066930294037
390 1.0930826985836029
391 1.0931730031967164
392 1.0901714861392975
393 1.0944091522693633
394 1.0862747395038606
395 1.0928124928474425
396 1.093471816778183
397 1.1010835123062135
398 1.0956062388420105
399 1.0844090342521668
400 1.08918390750885
401 1.0889190232753754
402 1.0824456250667571
403 1.0948772716522217
404 1.0891554594039916
405 1.103156762123108
406 1.084208825826645
407 1.1051603519916535
408 1.1027709925174713
409 1.1011146485805512
410 1.0971078777313232
411 1.0985743117332458
412 1.1000397837162017
413 1.100119287967682
414 1.1032481062412263
415 1.098510010242462
416 1.099868861436844
417 1.1103565073013306
418 1.1077901661396026
419 1.102893224954605
420 1.1060798346996308
421 1.1173592925071716
422 1.1134023940563202
423 1.100478583574295
424 1.1080094325542449
425 1.1105042576789856
426 1.1009592342376708
427 1.110431559085846
428 1.1069998335838318
429 1.0959773790836334
430 1.0941054332256317
431 1.1072111201286317
432 1.1052256536483764
433 1.1115494656562805
434 1.1086564683914184
435 1.1009015774726867
436 1.1036475491523743
437 1.1184700262546539
438 1.115041160583496
439 1.1051001691818236
440 1.1024001824855805
441 1.1019482564926149
442 1.1198671817779542
443 1.107575694322586
444 1.1030472576618195
445 1.1027162623405458
446 1.1011635041236878
447 1.105348002910614
448 1.109350664615631
449 1.1039323139190673
450 1.1181952548027039
451 1.1285945308208465
452 1.1100569927692414
453 1.0985228765010833
454 1.1041324996948243
455 1.1079205751419068
456 1.0990010726451873
457 1.0918050134181976
458 1.0926539206504822
459 1.1004345142841339
460 1.0963653481006623
461 1.1012063145637512
462 1.114163784980774
463 1.1079119122028351
464 1.0970498371124267
465 1.1028278863430023
466 1.1123042905330658
467 1.112808507680893
468 1.1022617888450623
469 1.1079801273345948
470 1.1212090265750885
471 1.1316594791412353
472 1.1239236748218537
473 1.1028350484371185
474 1.1198889601230622
475 1.1239680111408235
476 1.1040839350223541
477 1.106626740694046
478 1.1122751104831696
479 1.1254089653491974
480 1.133059422969818
481 1.1143629026412964
482 1.1386818265914918
483 1.1117014646530152
484 1.1318363440036774
485 1.1358547055721282
486 1.1175803542137146
487 1.1267288422584534
488 1.1119227612018585
489 1.1369750952720643
490 1.107361639738083
491 1.115609929561615
492 1.1092143034934998
493 1.1135604465007782
494 1.1264836966991425
495 1.1268826842308044
496 1.1193070280551911
497 1.1180842924118042
498 1.1262460029125214
499 1.1143936824798584
500 1.1345423614978791

==> graphs/overfit/train_loss.txt <==
epoch loss
1 3.1392137870788575
2 2.7946910915374756
3 2.930583827972412
4 2.4372732028961184
5 2.3606865134239197
6 1.939167405128479
7 1.722562849521637
8 1.720250186920166
9 1.591284206867218
10 1.9013836970329285
11 1.977273591518402
12 1.847696647644043
13 1.5767402987480164
14 1.4210487871170043
15 1.3097372016906739
16 1.3601578969955443
17 1.5273699383735657
18 1.4886096739768981
19 1.1824283664226531
20 1.2774954943656922
21 1.2233363199234009
22 1.5938659162521363
23 1.3687153987884522
24 1.266523621559143
25 1.2379406118392944
26 1.2934515235424042
27 1.3767733073234558
28 1.233285087108612
29 1.8611009593009948
30 1.3831160876750945
31 1.5232676644325256
32 1.4239130783081055
33 1.360901700258255
34 1.1086417710781098
35 1.1204837069511413
36 1.9849654459953308
37 1.2596019611358642
38 1.207295993566513
39 1.2562093594074248
40 1.1283024201393128
41 1.5146278920173646
42 1.2278853621482848
43 1.150613224029541
44 1.1372578983306885
45 1.1921646838188171
46 1.140672070503235
47 1.0232505359649657
48 1.1954104251861573
49 1.1394180073738098
50 1.2648894045352936
51 1.0726841988563538
52 1.3479070014953614
53 1.0620600204467774
54 1.3856490268707276
55 1.4026563420295715
56 1.1213861801624299
57 1.2805707216262818
58 1.2509887886047364
59 1.6369935388565064
60 1.0837686154842376
61 0.49691700434684755
62 0.4343645896911621
63 0.4028375837802887
64 0.3714142474532127
65 0.3505327712893486
66 0.3297455620765686
67 0.3163815003037453
68 0.30610852062702176
69 0.29345528793334963
70 0.26255136570334436
71 0.2596812363564968
72 0.2614749398827553
73 0.2436640068888664
74 0.23986051738262176
75 0.22619993567466737
76 0.24208905258774757
77 0.21796147015690803
78 0.19786521819233893
79 0.2058614228963852
80 0.2186102185845375
81 0.21749415996670723
82 0.1959198994934559
83 0.20414213886857033
84 0.20348700422048568
85 0.1984786334335804
86 0.21749864166975022
87 0.21099762246012688
88 0.1935435447394848
89 0.18510779565572738
90 0.1673820208311081
91 0.0973039877563715
92 0.0881843368858099
93 0.08275922380387783
94 0.07914622890204191
95 0.07711669132858515
96 0.07319727638363838
97 0.07046894299983979
98 0.06812761434167623
99 0.06736577913910151
100 0.06604665602743626
101 0.06504302188009024
102 0.06264836280792951
103 0.061805702224373815
104 0.058355511128902436
105 0.05939122592657804
106 0.05811062005907297
107 0.05635134947299957
108 0.0552590708732605
109 0.05433485479652882
110 0.05248175267875194
111 0.05185712289810181
112 0.051546141915023325
113 0.05221781057119369
114 0.04981162814795971
115 0.04889184612780809
116 0.047758455507457255
117 0.04732128291577101
118 0.04679644279927015
119 0.04584802269935608
120 0.04578515552729368
121 0.04538609509170055
122 0.043524622514843944
123 0.044880775026977064
124 0.04365063484758139
125 0.04247330143302679
126 0.04239642585813999
127 0.04219962658733129
128 0.04173566526174545
129 0.04169334401190281
130 0.04036095711588859
131 0.040028655260801314
132 0.039287036914378404
133 0.03947831934690475
134 0.03823229356110096
135 0.03905574318766594
136 0.03775618999451399
137 0.038235587723553184
138 0.036720646630972624
139 0.03625229908525944
140 0.03586212016642094
141 0.03513648083433509
142 0.036082307994365695
143 0.034645994022488594
144 0.035513046111911535
145 0.0350123337879777
146 0.03422286283969879
147 0.03330298924818635
148 0.03360547454282641
149 0.03473063091933727
150 0.03337677831947804
151 0.03253091137483716
152 0.03192232832312584
153 0.03224823613837361
154 0.03125606601312757
155 0.03151146463677287
156 0.031081682819873096
157 0.031543275631964206
158 0.03002549846470356
159 0.029950220212340353
160 0.03043329631537199
161 0.029719888903200625
162 0.029063667193055153
163 0.02918071225658059
164 0.02882901508361101
165 0.027736656103283165
166 0.029202775511890648
167 0.028343225356191395
168 0.027770369589328766
169 0.02684277828037739
170 0.02686172954365611
171 0.02747577928751707
172 0.026326303031295538
173 0.02644156428799033
174 0.026332034487277268
175 0.025910613663494588
176 0.02584979049488902
177 0.026243668019771575
178 0.026490817453712224
179 0.025895865347236396
180 0.024872314978390934
181 0.025022373244166375
182 0.024976272042840718
183 0.02562803550809622
184 0.024610114101320506
185 0.024162609588354825
186 0.02545146643742919
187 0.023934282209724187
188 0.023142934251576663
189 0.02363604561239481
190 0.023585307061672212
191 0.02334747375547886
192 0.02296482690051198
193 0.022422865878790617
194 0.02245150259882212
195 0.022659542754292487
196 0.02196842984110117
197 0.021839018013328312
198 0.02171370636858046
199 0.022154886066913605
200 0.02140222343057394
201 0.021049347426742315
202 0.02137985848262906
203 0.021654070407152178
204 0.021013366613537074
205 0.021063636630773545
206 0.020859422132372855
207 0.02093080895766616
208 0.019821651708334685
209 0.021583961840718986
210 0.02028527908027172
211 0.020912281539291144
212 0.02044773965701461
213 0.020474772794172168
214 0.019984541792422532
215 0.019889585264027117
216 0.02013383112475276
217 0.019232568111270665
218 0.019627452421933412
219 0.019335807651281355
220 0.01945672344788909
221 0.01912422339245677
222 0.019173911854624748
223 0.019651641227304936
224 0.019145918663591145
225 0.01932048348709941
226 0.018836347967386247
227 0.018719434350728988
228 0.01856083757430315
229 0.018427871625870465
230 0.018008385963737966
231 0.017798213278874753
232 0.01849172657355666
233 0.01861560782417655
234 0.016996785037219523
235 0.01779951037466526
236 0.01807118922472
237 0.01782803422771394
238 0.017330197330564262
239 0.01791738674417138
240 0.017011069878935813
241 0.017165225455537437
242 0.017523816417902707
243 0.017165087627246976
244 0.016483403062447905
245 0.017223839905112982
246 0.016764689039438962
247 0.017279109621420503
248 0.01663132448680699
249 0.01749199579656124
250 0.017515213016420603
251 0.016431746354326607
252 0.016620122577995063
253 0.017093184612691402
254 0.01663036799058318
255 0.016263380210846664
256 0.01657450431957841
257 0.01592710418999195
258 0.016206173367798327
259 0.016423529958352445
260 0.01502812017686665
261 0.01637343480810523
262 0.01669016743451357
263 0.015423264157027007
264 0.014937427781522274
265 0.015412452509626745
266 0.01504236250370741
267 0.015422468457370997
268 0.01593933841213584
269 0.015029500611126423
270 0.014990389227867126
271 0.01514870409294963
272 0.014524633154273034
273 0.014860443066805602
274 0.014351946482434869
275 0.014859562076628209
276 0.015456116704270243
277 0.014998787175863981
278 0.014261759473010898
279 0.01509648272395134
280 0.01506146352365613
281 0.013989817207679153
282 0.014306021541357041
283 0.014848184380680323
284 0.014676666839048266
285 0.013598914794623851
286 0.013960957534611225
287 0.014513278665021062
288 0.015383779369294644
289 0.013972159797325731
290 0.014103966070339084
291 0.013687952188774943
292 0.01435946781747043
293 0.014135850105434656
294 0.013625020399689674
295 0.013916509395465255
296 0.013882202567532658
297 0.013250218590721488
298 0.013314686944708228
299 0.013692039484158158
300 0.013739915132522583
301 0.013322104001417756
302 0.014565147651359439
303 0.013824248630553483
304 0.012928051808848977
305 0.013417594050988555
306 0.01351111101731658
307 0.013621392013505101
308 0.01420996511913836
309 0.013451511353254317
310 0.013683331824839115
311 0.012994850164279342
312 0.012691064512357115
313 0.012683254763484001
314 0.012613674569875001
315 0.012910648638382554
316 0.01228251165151596
317 0.012373117987066508
318 0.013245723264291883
319 0.013512624179944395
320 0.013045739598572255
321 0.012201095605269075
322 0.012890661651268601
323 0.012570568008348345
324 0.012218994937837124
325 0.013411506338045002
326 0.012600081369280815
327 0.012472983462736011
328 0.012807131007313729
329 0.012614045958966017
330 0.01180600992590189
331 0.012339175805449486
332 0.012563542040064931
333 0.012324390156194567
334 0.0126513269841671
335 0.012200226806104183
336 0.011743836138397456
337 0.012652941158041359
338 0.012571394138038159
339 0.01200220514461398
340 0.012415403071790933
341 0.01160387078113854
342 0.013065500458702445
343 0.011971164854243398
344 0.013370670652016997
345 0.011593270771205425
346 0.011585732512176037
347 0.012077235540375113
348 0.012357981357723475
349 0.011866416027769446
350 0.01175806668587029
351 0.011806437287479639
352 0.01143625770136714
353 0.011780487777665258
354 0.012391994258388876
355 0.011894696038216352
356 0.011890851015225053
357 0.010836809841915965
358 0.01160515009984374
359 0.011430458169430495
360 0.010957324773073197
361 0.01125688183028251
362 0.01073442406579852
363 0.011631794717162847
364 0.011179315872490407
365 0.011073033833876252
366 0.011526906561106444
367 0.011511751867830754
368 0.01114146057330072
369 0.01178078118339181
370 0.011842991691082716
371 0.011007324552163482
372 0.010697780476883054
373 0.01053390678204596
374 0.010111521620303392
375 0.010425855565816164
376 0.010364584585651756
377 0.010578630851581693
378 0.009804224429652095
379 0.010437688890844583
380 0.011306970370933414
381 0.011116407020017505
382 0.010203513726592063
383 0.010973520433530212
384 0.01058244856633246
385 0.010939410530030728
386 0.010963865416124463
387 0.010772375725209712
388 0.011037529934197664
389 0.011094907335937022
390 0.010563233852386474
391 0.010617589401081205
392 0.010383586226031184
393 0.010891932994127274
394 0.009748779458925128
395 0.009820957856252789
396 0.009903877524659037
397 0.010528982346877457
398 0.011087956674396991
399 0.010645372539758682
400 0.010106560952961445
401 0.010025431860238314
402 0.010539211984723806
403 0.01009685523249209
404 0.010631157238036395
405 0.010860782999545337
406 0.01016709120478481
407 0.010921633323654532
408 0.010858848286792636
409 0.010301380757242441
410 0.010576491413637996
411 0.010245683426037431
412 0.01052425965666771
413 0.011014279197901487
414 0.009760784331709146
415 0.011490968961268663
416 0.010056763130240143
417 0.01017710157483816
418 0.010014260046184062
419 0.010153599878773093
420 0.010917421458289027
421 0.01019076351262629
422 0.010341436007991433
423 0.010820293182507157
424 0.010924060299992561
425 0.009900368321686982
426 0.010678123138844966
427 0.011914376132190228
428 0.010869337528944015
429 0.010254508366808295
430 0.010004404997453094
431 0.010352844750508666
432 0.009914949673227966
433 0.010642899325117468
434 0.010653226837515831
435 0.010203429225832224
436 0.010001515835523606
437 0.009958513181656598
438 0.010185807147063314
439 0.010101291818544269
440 0.010309607170522213
441 0.009781549021601678
442 0.011339710224419833
443 0.011039348967373372
444 0.0098028511852026
445 0.009656803905032575
446 0.010477636717259884
447 0.010341238458640873
448 0.009900805396959186
449 0.01058845671825111
450 0.011043979384936392
451 0.010736711712554097
452 0.009124634934589267
453 0.009856280034407973
454 0.009712246366776527
455 0.01109298206679523
456 0.010289449037984014
457 0.009136573502793907
458 0.009589569583535195
459 0.009449866078794002
460 0.00977676254324615
461 0.009264624820090831
462 0.009863103149458766
463 0.009745015108957887
464 0.010187961410731076
465 0.010014925142750144
466 0.010066716126166284
467 0.009794273503124715
468 0.010137198159471155
469 0.009853959190659225
470 0.010167345117777586
471 0.011362449990585447
472 0.010642511812970042
473 0.00942762220837176
474 0.010238208977505565
475 0.010148401884362102
476 0.010039070317521692
477 0.009446319258771837
478 0.009605177310295403
479 0.009700098160654307
480 0.009918408036231995
481 0.009713421465829014
482 0.010920467779040337
483 0.009362738901749254
484 0.010544030332006514
485 0.010075338404625654
486 0.009757779229432344
487 0.009955307533964515
488 0.010060256889089942
489 0.010580836737528443
490 0.009322444678284228
491 0.010048679262399673
492 0.009998160266317427
493 0.009818295682780444
494 0.00978520704805851
495 0.009587038032710552
496 0.009926459534093738
497 0.009838438021019101
498 0.013636797396466137
499 0.009692655181512237
500 0.011330016953870654

==> graphs/overfit/val_acc.txt <==
epoch no_dist dist error
100 59.45333333 77.22 0.05773502692
200 58.89333333 76.64 0.1113552873
300 58.64666667 76.58 0.01732050808
400 58.46   76.54 0.1616580754
500 57.95  75.78 0.09609023537

